RTChoke: Efficient Real-Time Traffic Chokepoint Detection and Monitoring

We present a novel efficient adaptive sensing and monitoring solution for a system of mobile sensing devices that support traffic monitoring applications. We make a key observation that much of the variance in commute times arises at a few congestion hotspots, and a reliable estimate of congestion can be obtained by selectively monitoring congestion just at these hotspots. We design a smartphone application and a backend system that automatically identifies and monitors congestion hotspots. The solution has low resource footprint in terms of both battery usage on the sensing devices and the network bytes used for uploading data. When a user is not inside any hotspot zone, adaptive sampling conserves battery power and reduces network usage, while ensuring that any new hotspots can be effectively identified. Our results show that our application consumes 40- 80% less energy than a periodic sampling system for different routes in our experiments, with similar accuracy of congestion information. The system can be used for a variety of applications such as automatic congestion alerts to users approaching hotspots, reliable end-to-end commute time estimates and effective alternate route suggestions.

==> figs/Adaptive_Sampling_Interval.txt <==
time	probInt
0	1
0.0216	1
0.0445333333	1
0.0674	1
0.0893833333	1
0.1115666667	1
0.1339333333	1
0.1617333333	1
0.1833666667	1
0.2058333333	1
0.2286	1
0.25185	1
0.2739166667	1
0.2967666667	1
0.3195166667	1
0.34305	1
0.3648666667	1
0.38735	1
0.4107166667	1
0.43295	1
0.4590333333	1
0.4796	1
0.5046	1
0.5317833333	1
0.5545	1
0.5776333333	1
0.60135	1
0.6235333333	1
0.6457666667	1
0.6681833333	1
0.69035	1
0.71325	1
0.7367	1
0.7598	1
0.7836333333	1
0.8078833333	1
0.8302666667	1
0.8520833333	1
0.8762666667	1
0.8980833333	1
0.9202	1
0.9424333333	1
0.9719666667	1
0.9863333333	1
1.0110333333	1
1.0303833333	1
1.0519	1
1.0818333333	1
1.1049166667	1
1.1278	1
1.1516666667	1
1.1753333333	1
1.1979666667	1
1.22115	1
1.24565	1
1.2711666667	1
1.29295	1
1.3163333333	1
1.33615	1
1.3593	1
1.3815166667	1
1.4050166667	1
1.42705	1
1.4541166667	1
1.4788833333	1
1.49965	1
1.5224	1
1.54525	1
1.57425	1
1.5961333333	1
1.61955	1
1.6444	1
1.6669	1
1.6893333333	1
1.71245	1
1.7359166667	1
1.7589	1
1.7804666667	1
1.80295	1
1.82915	1
1.8600333333	1
1.8765	7.582
2.01205	7.582
2.13245	7.912
2.2654833333	7.912
2.4041666667	7.912
2.5311833333	24.739
3.2176666667	36.731
3.83845	36.731
4.8391833333	55.597
5.9712333333	55.597
6.9311666667	67.364
8.24125	67.364
9.3574333333	71.757
11.50505	67.364
17.51395	67.364
18.6409166667	67.364
20.5366666667	79.522
30.9848666667	88.9
32.4703333333	88.9
33.9648666667	88.9
35.4580333333	90.713
36.9597833333	93.954
38.52665	93.889
40.1146833333	98.557
41.7578666667	98.956
43.5842833333	102.451
45.3850166667	102.451
47.0917333333	103.604


==> figs/AvgEnergy.txt <==
DataCollApp	GMaps
251.743	446.831
328.074	754.596
90.646	590.71

==> figs/Energy_DataCollApp_trip2.txt <==
Time	Energy
0	1.235
1.296	1.995
2.672	1.995
4.044	3.133
5.363	5.087
6.694	5.087
8.036	6.374
9.704	6.374
11.002	8.537
12.35	8.537
13.716	10.07
15.111	10.07
16.435	12.13
17.806	12.13
19.171	13.571
20.583	15.842
21.892	15.842
23.241	17.351
24.643	17.351
25.977	19.452
27.542	19.452
28.776	20.935
30.276	22.808
31.907	22.808
33.27	24.691
34.658	24.691
36.081	26.633
37.412	26.633
38.746	28.218
40.091	28.218
41.421	30.063
42.795	30.063
44.202	31.82
45.588	33.907
47.018	33.907
48.473	35.473
49.816	35.473
51.125	37.251
52.576	37.251
53.885	38.796
55.212	40.725
56.546	40.725
58.318	40.725
59.18	42.409
60.662	44.425
61.823	44.425
63.114	45.752
64.91	45.752
66.295	47.733
67.668	47.733
69.1	49.446
70.52	51.563
71.878	51.563
73.269	53.119
74.739	53.119
76.27	55.053
77.577	55.053
78.98	56.588
80.169	56.588
81.558	58.603
82.891	58.603
84.301	60.127
85.623	62.307
87.247	62.307
88.733	64.144
89.979	64.144
91.344	66.117
92.715	66.117
94.455	68.066
95.768	70.158
97.173	70.158
98.664	72.134
100.014	72.134
101.36	74.102
102.747	74.102
104.155	75.702
105.534	77.847
106.828	77.847
108.177	79.164
109.749	79.164
111.602	81.283
112.59	81.283
120.723	85.801
127.947	91.094
135.929	95.742
144.25	101.612
151.871	107.522
193.06	114.468
230.307	127.015
290.351	139.791
358.274	159.2
414.298	181.949
415.87	181.949
494.475	219.488
561.446	244.672
690.303	271.116
1050.837	297.283
1118.455	324.985
1185.935	326.346
1232.2	327.024

==> figs/Energy_GMaps_trip2.txt <==
Time	Energy
0	11.272
1.999	14.671
4.998	17.532
7.007	20.22
10.051	22.569
12.05	24.692
14.999	26.528
17.032	29.021
20.004	30.529
22.002	33.368
24.998	36.152
27.039	38.614
29.998	39.862
32.036	41.695
35.031	42.899
37.024	44.7
40.001	45.896
42.004	47.678
44.018	49.188
46.008	51.412
47.998	53.527
49.029	56.613
51.004	59.034
52.998	60.669
54.016	63.181
56.011	64.726
57.998	65.942
59.018	67.279
61.004	68.123
63.001	69.007
65.025	70.104
67.997	70.253
70.021	70.915
72.999	71.397
75.002	72.023
77.999	72.584
80.013	73.983
82.997	74.349
84.997	75.27
86.014	77.08
88.001	78.228
90.004	79.804
91.001	81.233
92.999	83.088
94.997	84.836
96.021	87.233
98.002	88.532
99.997	90.587
101.036	93.511
103.004	94.493
104.999	95.788
106.03	97.118
108.004	98.651
110.001	99.704
111.003	101.946
113.002	103.361
114.998	104.619
117.021	105.369
119.998	106.106
121.998	107.709
128.965	108.786
129.975	110.228
131.973	111.381
133.966	112.513
134.977	114.84
136.985	116.532
138.965	117.597
139.977	119.55
141.969	120.871
143.965	122.159
145.972	124.252
148.966	125.317
150.972	127.152
153.965	129.017
154.987	131.737
156.976	133.035
158.965	135.081
159.97	138.014
161.969	140.344
163.965	142.376
164.97	145.253
166.974	147.352
168.971	148.917
169.97	151.398
171.98	152.966
173.966	154.591
174.985	157.435
176.967	159.313
178.966	161.143
179.974	162.542
181.979	163.512
183.966	165.194
185.966	166.202
188.008	167.151
190.966	167.781
192.966	169.707
195.966	170.889
196.967	173.431
198.976	174.903
200.97	176.518
201.967	179.326
203.97	181.39
205.975	183.41
206.967	185.413
208.971	186.78
210.965	188.202
211.981	190.426
213.967	192.04
215.968	193.263
218.016	195.032
220.965	195.841
222.966	197.933
225.965	199.774
226.967	202.601
228.977	204.706
230.966	206.564
231.973	208.786
233.971	210.378
235.965	212.41
237.966	214.652
239.968	216.641
240.976	219.225
242.973	221.417
244.978	223.287
245.967	225.41
247.969	227.097
249.965	229.103
250.987	232.108
252.973	233.964
254.968	236.085
255.974	239.136
257.969	240.705
259.965	242.271
260.97	244.847
262.972	246.702
264.968	248.595
265.972	251.206
268.97	254.44
270.97	256.378
272.966	258.34
273.973	260.161
275.986	261.877
277.965	263.096
278.967	265.254
280.967	267.434
282.968	269.512
283.973	272.134
285.967	274.545
287.965	276.293
288.97	278.099
290.971	280.029
292.966	281.875
293.97	284.571
295.966	285.736
297.966	287.145
298.976	289.73
300.978	291.671
302.965	293.31
303.973	295.184
305.969	297.398
307.965	299.372
308.975	302.122
310.967	304.105
312.967	305.409
313.978	307.416
315.967	308.927
317.969	310.383
318.987	311.4
320.976	312.568
322.965	314.293
323.967	316.649
326.003	317.718
327.965	318.667
328.97	320.484
330.966	322.187
333.966	322.786
335.973	323.853
338.966	324.907
340.994	326.387
343.972	327.058
345.966	328.18
348.965	329.123
350.971	331.269
352.982	332.497
354.973	333.807
356.966	335.182
357.981	336.615
359.969	339.131
361.965	340.879
362.968	343.247
364.968	344.907
366.966	346.901
367.969	349.638
369.966	351.983
371.966	353.72
373	356.076
375.009	357.159
376.966	358.454
377.967	361.375
379.966	363.694
381.965	365.714
382.976	368.742
384.973	371.015
386.971	373.105
387.974	375.716
389.974	378.046
391.965	380.08
392.97	383.083
394.967	385.407
396.966	387.358
397.97	390.365
399.966	392.87
401.965	394.855
402.97	397.711
404.966	400.194
406.966	402.249
407.977	405.344
409.97	407.758
411.965	409.565
412.974	412.628
414.973	415.063
416.974	416.914
417.977	420.012
419.969	422.157
421.971	424.038
422.967	426.66
424.969	428.712
426.966	430.303
427.967	432.751
429.967	434.869
431.966	436.91
432.975	439.484
434.973	441.796
436.968	443.504
438.966	445.861
440.966	448.617
443.966	450.539
448.966	452.441
450.972	455.047
453.966	456.935
455.973	459.693
458.966	461.556
460.973	464.311
463.982	466.222
465.976	469.082
468.965	470.958
470.969	473.484
472.973	475.213
473.97	477.928
475.967	480.149
477.969	482.471
480.966	484.419
482.966	487.079
484.965	488.889
485.968	491.451
487.973	493.628
489.974	495.95
492.966	497.84
494.969	500.571
497.966	502.343
499.97	505.111
502.969	506.906
504.975	509.733
506.972	511.873
508.971	514.352
510.966	516.477
511.968	519.388
513.975	521.712
515.966	523.487
516.967	526.107
518.97	528.386
520.966	530.499
521.985	533.021
523.982	533.831
525.986	535.082
526.985	536.736
528.968	537.386
530.977	538.573
531.967	539.708
533.971	540.383
535.965	541.223
537.965	542.866
539.972	545.763
542.966	547.555
544.976	550.384
546.97	552.499
548.966	554.861
550.966	556.962
551.981	559.919
553.978	562.278
555.965	564.118
556.971	566.995
558.967	569.48
560.966	571.533
561.969	574.233
563.966	575.64
565.965	576.95
567.966	578.416
569.966	581.323
572.968	583.142
574.969	585.913
576.972	587.713
578.975	589.901
580.966	591.662
581.971	594.341
584.965	596.264
586.972	599.125
588.97	601.309
590.974	603.589
593.971	604.809
595.983	606.35
598.98	607.162
600.985	608.365
605.971	608.368
611.004	608.368
615.98	608.368
620.987	608.412
625.97	608.459
630.968	608.468
635.97	608.471
641.003	608.471
645.967	608.471
647.966	608.471
650.965	608.471
652.966	610.646
655.965	612.649
656.97	615.246
658.969	617.709
660.967	619.509
663.969	620.908
668.971	620.921
673.988	620.935
678.971	620.935
684.019	620.938
688.989	620.938
694.004	620.938
698.994	620.938
703.988	620.941
708.971	620.941
713.969	620.941
718.97	620.941
723.967	620.941
728.968	620.997
733.993	621.038
738.968	621.038
743.966	621.038
748.968	621.038
753.983	621.038
758.982	621.041
763.968	621.041
768.973	621.041
773.968	621.044
778.973	621.044
783.969	621.047
788.967	621.047
832.971	621.084
942.966	621.355
945.973	621.369
948.965	621.524
950.973	622.724
952.967	624.929
954.965	626.461
955.967	629.227
957.972	631.714
960.008	633.726
960.975	636.684
962.971	639.13
964.967	641.22
965.968	643.11
967.967	645.09
969.965	646.829
970.968	648.643
972.967	650.785
974.978	652.511
976.98	653.377
979.966	654.151
981.966	655.259
984.978	656.418
986.967	658.033
989.971	658.878
991.974	660.603
994.965	661.282
996.966	662.623
997.986	664.596
999.973	666.893
1001.966	668.925
1002.967	672.011
1004.967	674.54
1006.966	676.569
1007.995	678.638
1009.968	679.399
1012.382	680.627
1013.384	682.314
1015.39	683.333
1017.394	684.894
1018.388	686.37
1020.39	687.086
1022.383	688.304
1023.395	689.746
1025.389	690.581
1027.383	691.929
1028.384	693.631
1030.386	694.989
1032.383	696.22
1033.418	698.932
1035.388	699.931
1037.389	701.349
1038.396	703.739
1040.403	704.715
1042.383	705.969
1043.393	708.051
1045.39	709.026
1047.383	710.379
1048.407	712.156
1050.391	713.094
1052.382	714.296
1053.394	715.478
1055.392	715.997
1057.384	716.881
1059.391	717.105
1062.39	717.266
1064.386	717.507
1067.383	717.959
1069.384	718.534
1070.384	719.712
1072.402	720.753
1074.386	721.613
1076.392	721.956
1079.392	722.103
1081.386	722.32
1084.389	722.467
1086.385	722.85
1089.384	723.092
1091.388	723.502
1094.383	723.917
1096.391	724.152
1099.39	724.278
1101.386	724.483
1104.384	724.621
1106.385	724.814
1109.387	724.958
1111.387	725.447
1113.384	726.32
1114.396	727.269
1116.384	727.819
1118.386	728.529
1121.383	728.667
1123.385	729.044
1125.383	729.833
1127.39	731.248
1128.404	732.83
1130.39	734.001
1132.39	735.4
1133.395	736.588
1135.386	737.152
1137.383	738.036
1139.385	738.639
1143.251	738.841
1145.258	739.334
1148.25	740.021
1150.256	741.514
1152.267	742.436
1154.259	743.462
1156.256	744.747
1157.252	746.23
1159.259	747.094
1161.251	748.147
1162.252	749.226
1164.253	750.113
1166.25	750.988
1168.261	751.723
1171.251	751.869
1175.263	752.099
1180.256	752.105
1190.621	752.121
1244.255	753.102
1246.251	754.693
1248.257	757.13
1250.31	758.885
1253.266	760.048
1255.286	761.42
1258.283	762.222
1261.26	763.024
1266.253	763.024
1271.253	763.024
1276.253	763.024
1281.268	763.024

==> figs/Energy_consumption.dat <==
0		2.677		0
0.868		4.501		0.793477268
1.638		7.561		1.497368392
7.584		8.14		6.932870505
8.623		9.425		7.88266645
9.78		10.832		8.940331426
11.028		10.832		10.08118353
12.261		11.558		11.20832348
13.299		11.558		12.15720528
15.625		14.033		14.28350496
16.711		14.657		15.27626569
18.382		14.657		16.80380085
19.6		17.173		17.91722862
20.715		17.173		18.93649954
21.833		17.847		19.95851289
22.955		17.847		20.98418281
24.123		19.024		22.05190337
25.229		20.224		23.06294699
26.444		20.224		24.17363233
27.504		21.109		25.14262531
29.198		22.282		26.69118578
30.284		23.812		27.68394651
32.586		24.594		29.78830673
33.716		25.771		30.82128981
34.847		26.975		31.85518703
35.96		26.975		32.87262966
37.027		27.599		33.84802165
38.195		28.79		34.91574221
40.274		30.243		36.81624825
41.414		30.243		37.85837277
42.5		31.055		38.8511335
43.786		32.238		40.02672309
44.808		33.436		40.96097858
45.966		33.436		42.0195577
47.286		34.047		43.2262282
49.669		37.024		45.40463411
54.999		38.167		50.27702332
55.444		39.529		50.68381754
57.729		40.2		52.77263731
58.861		41.496		53.80744868
59.973		42.689		54.82397716
61.037		42.689		55.79662671
62.151		42.689		56.81498348
63.212		45.244		57.7848906
65.679		45.244		60.04008463
66.873		46.401		61.13157295
67.96		47.755		62.12524782
69.116		47.755		63.18199865
70.207		48.382		64.1793301
71.304		48.382		65.18214642
73.669		50.8		67.34409773
74.747		53.888		68.32954531
79.772		54.488		72.9231205
81.044		54.488		74.08591207
82.16		55.672		75.10609713
83.248		56.942		76.10068615
84.369		56.942		77.12544193
85.482		57.768		78.14288456
86.609		59.007		79.1731252
87.71		60.215		80.17959809
88.899		61.098		81.26651569
90.702		61.098		82.91471789
91.879		62.285		83.99066575
93.088		63.5		85.09586623
94.186		63.5		86.0995967
95.275		64.244		87.09509986
98.553		66.601		90.09166493
99.696		67.469		91.13653189
102.816		69.85		93.98866216
103.884		69.85		94.96496829
104.991		70.467		95.97692605
106.073		70.467		96.9660302
107.23		71.641		98.02369517
108.389		72.933		99.08318844
109.508		73.644		100.1061159
112.555		76.066		102.8915137
113.761		76.066		103.9939717
114.911		76.834		105.0452377
116.03		76.834		106.0681652
117.176		78.202		107.1157746
118.309		79.583		108.1515001
119.61		80.288		109.3408018
120.731		80.288		110.3655576
123.569		82.652		112.9598992
125.852		83.293		115.0468907
127.053		84.603		116.144778
128.237		84.603		117.2271249
129.246		85.756		118.1494965
130.456		87.01		119.2556111
131.633		87.717		120.331559
134.544		90.187		122.9926331
135.714		90.187		124.0621819
136.802		90.79		125.0567709
137.903		90.79		126.0632438
139.07		92.072		127.1300502
140.195		93.398		128.1584626
141.33		93.398		129.1960164
142.487		94.163		130.2536814
143.651		96.78		131.3177454
146.191		96.78		133.6396719
146.822		97.557		134.216497
147.919		97.557		135.2193133
149.056		98.896		136.2586954
150.271		100.402		137.3693807
152.523		101.216		139.4280338
153.664		102.386		140.4710724
154.743		103.838		141.4574341
156.68		104.456		143.2281317
157.811		104.456		144.2620289
158.935		105.633		145.2895271
160.091		107.132		146.3462779
161.234		107.132		147.3911449
162.542		107.988		148.5868457
163.567		109.198		149.5238436
164.682		110.522		150.5431145
165.833		111.136		151.5952946
167.707		111.136		153.3084011
168.899		112.317		154.3980611
169.919		113.517		155.3304883
171.097		113.517		156.4073503
172.184		114.148		157.4010252
174.608		116.711		159.616911
175.709		116.711		160.6233839
176.982		117.505		161.7870896
178.703		118.665		163.360332
179.851		120.027		164.4097697
181.03		120.027		165.4875458
182.188		120.648		166.5461249
183.363		120.648		167.6202445
184.55		123.208		168.7053338
185.671		123.208		169.7300896
186.72		123.835		170.689027
190.16		125.107		173.8336834
191.184		126.361		174.7697672
192.318		127.883		175.8064069
194.646		128.72		177.9345348
195.793		129.904		178.9830584
196.996		131.249		180.082774
198.098		131.249		181.090161
199.234		131.898		182.128629
201.164		133.144		183.8929275
202.143		134.412		184.7878748
203.249		134.412		185.7989184
204.41		135.194		186.86024
205.563		136.448		187.9142484
206.742		137.682		188.9920245
207.9		137.682		190.0506036
209.491		138.316		191.5050072
210.139		139.473		192.0973728
212.002		140.789		193.8004236
213.06		140.789		194.7675883
214.304		141.437		195.9047838
216.567		143.843		197.9734924
217.651		143.843		198.9644249
218.816		144.481		200.029403
219.996		144.481		201.1080933
221.182		146.978		202.1922685
223.061		146.978		203.9099456
224.149		147.717		204.9045346
225.268		147.717		205.9274621
226.404		148.898		206.9659301
227.455		150.337		207.9266958
229.75		150.96		210.024657
230.908		152.218		211.0832361
232.041		153.415		212.1189616
234.044		154.121		213.9499927
235.181		154.121		214.9893748
236.263		155.298		215.9784789
237.507		156.807		217.1156744
239.767		157.478		219.1816406
240.83		158.68		220.153376
241.918		159.86		221.147965
243.022		160.602		222.1571803
244.952		160.602		223.9214789
246.095		161.871		224.9663458
247.243		163.12		226.0157835
248.544		163.12		227.2050853
249.486		163.96		228.0662092
250.567		165.199		229.0543992
251.726		166.578		230.1138925
252.865		166.578		231.1551029
253.983		167.194		232.1771162
256.007		168.354		234.0273443
257.072		169.568		235.000908
258.189		169.568		236.0220072
259.33		170.317		237.0650459
260.489		171.514		238.1245391
261.626		172.739		239.1639212
262.784		172.739		240.2225004
263.937		173.352		241.2765087
265.089		174.512		242.329603
266.966		175.88		244.0454519
268.383		175.88		245.3407944
269.164		176.534		246.0547411
278.4		181.66		254.497778
287.68		186.94		262.9810373
296.742		191.275		271.2650131
306.979		196.387		280.6231085
315.488		201.029		288.4015625
349.494		213.604		319.4879541
384.107		228.027		351.1292314
418.103		236.518		382.2064816
488.797		251.743		446.831


==> figs/FlashCong.txt <==
Regular	Expadited
502	10
1441	956
2381	1011


==> figs/commands.txt <==
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=hotSpotsPerTime.pdf -f hotSpotsPerTime.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=timeToCrossHotspot.pdf                      timeToCrossHotspot.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=stdDevSpeedCDF.pdf                          stdDevSpeedCDF.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=speedDev.pdf                                speedDev.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=smoothedSpeedsTraj3D_3.pdf                  smoothedSpeedsTraj3D_3.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=hotSpotsPerTime - Copy.pdf                  hotSpotsPerTime - Copy.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=flashDetect.pdf                             flashDetect.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=TimeDivPraveenTrips.pdf                     TimeDivPraveenTrips.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=SFO_500Cabs_9AM_CM.pdf                      SFO_500Cabs_9AM_CM.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=RTChoke_Architecture.pdf                    RTChoke_Architecture.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=ProbContAccuracy.pdf                        ProbContAccuracy.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=BLR_Manyata_AvgSpeed_bw.pdf                 BLR_Manyata_AvgSpeed_bw.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=BLR_Manyata_12Cars_9AM_CM.pdf               BLR_Manyata_12Cars_9AM_CM.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=BLR_Manyata_10_15AM_AvgSpeed.pdf            BLR_Manyata_10_15AM_AvgSpeed.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=BLR_Manyata_10.15AM_CM_bw.pdf               BLR_Manyata_10.15AM_CM_bw.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=AvgTimeSaved.pdf                            AvgTimeSaved.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=stdDevAvgRatioCDF.pdf                       stdDevAvgRatioCDF.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=smoothedSpeedsTraj3D.pdf                    smoothedSpeedsTraj3D.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=perHotSpotsPerTime.pdf                      perHotSpotsPerTime.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=minCM_SFO.pdf                               minCM_SFO.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=minAvgSpeed_SFO.pdf                         minAvgSpeed_SFO.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=maxCM_SFO.pdf                               maxCM_SFO.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=maxAvgSpeed_SFO.pdf                         maxAvgSpeed_SFO.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=hotSpotDevAvgSpeedRatioCDF.pdf              hotSpotDevAvgSpeedRatioCDF.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=energy-gmaps.pdf                            energy-gmaps.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=energy-analysis.pdf                         energy-analysis.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=devAvgRatioHotSpot.pdf                      devAvgRatioHotSpot.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=avgSpeedHist.pdf                            avgSpeedHist.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=avgSpeedCDF.pdf                             avgSpeedCDF.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=avgEnergy.pdf                               avgEnergy.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=ProbContSampling.pdf                        ProbContSampling.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=FlashCongDetTime.pdf                        FlashCongDetTime.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=Energy_DC_Gmaps.pdf                         Energy_DC_Gmaps.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=BLR_Manyata_12Cars_9AM_AvgSpeed.pdf         BLR_Manyata_12Cars_9AM_AvgSpeed.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=BLR_Manyata_10_15AM_CM_bw.pdf               BLR_Manyata_10_15AM_CM_bw.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=BLR_Manyata_10_15AM_CM.pdf                  BLR_Manyata_10_15AM_CM.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=BLR_Manyata_10_15AM_AvgSpeed_bw.pdf         BLR_Manyata_10_15AM_AvgSpeed_bw.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=BLR_12Cars_9AM_CM.pdf                       BLR_12Cars_9AM_CM.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=AvgTimeToCrossManyata.pdf                   AvgTimeToCrossManyata.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=AdaptiveSampling.pdf                        AdaptiveSampling.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=ActivityClassification.pdf                  ActivityClassification.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=ActClassifier.pdf                           ActClassifier.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=AccelClassifier.pdf                         AccelClassifier.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=hotSpotsPerTime.pdf                         hotSpotsPerTime.eps

"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=praveenTripBreakdown.pdf -f praveenTripBreakdown.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=samplingInterval.pdf -f samplingInterval.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=energyConsumed.pdf -f energyConsumed.eps
"C:\Program Files\gs\gs9.14\bin\gswin64.exe" -dSAFER -dNOPLATFONTS -dNOPAUSE -dBATCH -dEPSCrop -sDEVICE=pdfwrite -sPAPERSIZE=letter -dCompatibilityLevel=1.4 -dPDFSETTINGS=/printer -dCompatibilityLevel=1.4 -dSubsetFonts=true -dEmbedAllFonts=true -sOutputFile=adaptiveVsCont.pdf -f adaptiveVsCont.eps

